The Hessian Screening Rule

Predictor screening rules, which discard predictors before fitting a model, have had considerable impact on the speed with which sparse regression problems, such as the lasso, can be solved. In this paper we present a new screening rule for solving the lasso path: the Hessian Screening Rule. The rule uses second-order information from the model to provide both effective screening, particularly in the case of high correlation, as well as accurate warm starts. The proposed rule outperforms all alternatives we study on simulated data sets with both low and high correlation for $\ell_1$-regularized least-squares (the lasso) and logistic regression. It also performs best in general on the real data sets that we examine.

==> tables/realdata-timings-details.csv <==
dataset,n,p,density,model,screening_type,mean_time,lo,hi
arcene,100,10000,0.540941,Logistic,Blitz,4.4214268859,4.394951560555793,4.447902211244207
arcene,100,10000,0.540941,Logistic,Celer,3.9860919448,3.9788545022579984,3.9933293873420017
arcene,100,10000,0.540941,Logistic,Hessian,4.35061745255,4.316606804496946,4.384628100603054
arcene,100,10000,0.540941,Logistic,Working,3.26726875845,3.253712692257157,3.2808248246428433
bcTCGA,536,17322,1,Least-Squares,Blitz,11.65608532595,11.511102026885695,11.801068625014306
bcTCGA,536,17322,1,Least-Squares,Celer,10.6036847887,10.489484622544364,10.717884954855638
bcTCGA,536,17322,1,Least-Squares,Hessian,2.9979331794,2.851904068927714,3.143962289872286
bcTCGA,536,17322,1,Least-Squares,Working,7.670646369,7.5744688899579815,7.766823848042018
colon-cancer,62,2000,1,Logistic,Blitz,0.1770310419,0.17593818225974875,0.17812390154025123
colon-cancer,62,2000,1,Logistic,Celer,0.1692687687,0.16824449162993874,0.17029304577006124
colon-cancer,62,2000,1,Logistic,Hessian,0.05417517225,0.05335754858231705,0.05499279591768295
colon-cancer,62,2000,1,Logistic,Working,0.13411334445,0.13203563315867436,0.13619105574132565
duke-breast-cancer,44,7129,1,Logistic,Blitz,0.25054113275,0.24846301069085686,0.25261925480914316
duke-breast-cancer,44,7129,1,Logistic,Celer,0.26208145465,0.26035631124903375,0.26380659805096623
duke-breast-cancer,44,7129,1,Logistic,Hessian,0.11114665685,0.1100176112735018,0.11227570242649819
duke-breast-cancer,44,7129,1,Logistic,Working,0.21036537285,0.20858379386240333,0.2121469518375967
e2006-log1p,16087,4272227,0.0014074729668371701,Least-Squares,Blitz,756.1784895626668,748.6359257551211,763.7210533702124
e2006-log1p,16087,4272227,0.0014074729668371701,Least-Squares,Celer,835.2615145166667,831.05781280896,839.4652162243734
e2006-log1p,16087,4272227,0.0014074729668371701,Least-Squares,Hessian,204.55124124900001,202.57121455389625,206.53126794410377
e2006-log1p,16087,4272227,0.0014074729668371701,Least-Squares,Working,437.7727291763333,434.35937263373677,441.18608571892986
e2006-tfidf,16087,150360,0.00825643866543507,Least-Squares,Blitz,277.21158294,274.5150120973682,279.90815378263187
e2006-tfidf,16087,150360,0.00825643866543507,Least-Squares,Celer,335.423959732,333.8712601277597,336.97665933624035
e2006-tfidf,16087,150360,0.00825643866543507,Least-Squares,Hessian,14.338295507,14.290047000383916,14.386544013616083
e2006-tfidf,16087,150360,0.00825643866543507,Least-Squares,Working,142.90744823666665,139.47404218580806,146.34085428752525
ijcnn1,35000,22,1,Logistic,Blitz,4.6764072737,3.8213781473255537,5.531436400074446
ijcnn1,35000,22,1,Logistic,Celer,3.5000986726,3.4225942611406834,3.5776030840593167
ijcnn1,35000,22,1,Logistic,Hessian,0.9386123315,0.8691177282478014,1.0081069347521985
ijcnn1,35000,22,1,Logistic,Working,5.5255570146499995,4.566688567892963,6.484425461407036
madelon,2000,500,1,Logistic,Blitz,240.34722160266665,223.14988520045782,257.5445580048755
madelon,2000,500,1,Logistic,Celer,246.95739317099998,243.0165407983438,250.89824554365615
madelon,2000,500,1,Logistic,Hessian,48.15598953133333,43.21697839113923,53.09500067152744
madelon,2000,500,1,Logistic,Working,232.10597005866668,226.68892367230978,237.5230164450236
news20,19996,1355191,3.3573628909834254e-4,Logistic,Blitz,2233.2898565933333,2228.9499891768205,2237.629724009846
news20,19996,1355191,3.3573628909834254e-4,Logistic,Celer,2169.0333810740003,2158.284565788083,2179.7821963599176
news20,19996,1355191,3.3573628909834254e-4,Logistic,Hessian,1292.4141244513332,1290.2569261850458,1294.5713227176207
news20,19996,1355191,3.3573628909834254e-4,Logistic,Working,1622.1334480676667,1614.750375923664,1629.5165202116693
rcv1,20242,47236,0.0015676936220516574,Logistic,Blitz,383.746475742,380.20494099627746,387.2880104877225
rcv1,20242,47236,0.0015676936220516574,Logistic,Celer,378.35876256,373.0296272897498,383.6878978302502
rcv1,20242,47236,0.0015676936220516574,Logistic,Hessian,132.006092409,126.51796935933831,137.49421545866167
rcv1,20242,47236,0.0015676936220516574,Logistic,Working,266.2671505736667,258.03284835925075,274.50145278808264
scheetz,120,18975,1,Least-Squares,Blitz,0.7055065023,0.6886088011682917,0.7224042034317083
scheetz,120,18975,1,Least-Squares,Celer,0.8014420277500001,0.7766087225717201,0.82627533292828
scheetz,120,18975,1,Least-Squares,Hessian,0.36854713605,0.35425236229888246,0.38284190980111754
scheetz,120,18975,1,Least-Squares,Working,0.64268886265,0.6387040585111723,0.6466736667888278
YearPredictionMSD,463715,90,1,Least-Squares,Blitz,705.532077243,704.1520060822261,706.9121484037739
YearPredictionMSD,463715,90,1,Least-Squares,Celer,712.4972603193333,710.9943771305444,714.0001435081223
YearPredictionMSD,463715,90,1,Least-Squares,Hessian,78.832981465,78.11832808268856,79.54763484731144
YearPredictionMSD,463715,90,1,Least-Squares,Working,540.5093832406667,516.0684895778297,564.9502769035037


==> tables/realdata-timings.csv <==
dataset,model,n,p,density,Blitz,Celer,Hessian,Working
bcTCGA,Least-Squares,536,17322,1,11.65608532595,10.6036847887,2.9979331794,7.670646369
e2006-log1p,Least-Squares,16087,4272227,0.0014074729668371701,756.1784895626668,835.2615145166667,204.55124124900001,437.7727291763333
e2006-tfidf,Least-Squares,16087,150360,0.00825643866543507,277.21158294,335.423959732,14.338295507,142.90744823666665
scheetz,Least-Squares,120,18975,1,0.7055065023,0.8014420277500001,0.36854713605,0.64268886265
YearPredictionMSD,Least-Squares,463715,90,1,705.532077243,712.4972603193333,78.832981465,540.5093832406667
arcene,Logistic,100,10000,0.540941,4.4214268859,3.9860919448,4.35061745255,3.26726875845
colon-cancer,Logistic,62,2000,1,0.1770310419,0.1692687687,0.05417517225,0.13411334445
duke-breast-cancer,Logistic,44,7129,1,0.25054113275,0.26208145465,0.11114665685,0.21036537285
ijcnn1,Logistic,35000,22,1,4.6764072737,3.5000986726,0.9386123315,5.5255570146499995
madelon,Logistic,2000,500,1,240.34722160266665,246.95739317099998,48.15598953133333,232.10597005866668
news20,Logistic,19996,1355191,3.3573628909834254e-4,2233.2898565933333,2169.0333810740003,1292.4141244513332,1622.1334480676667
rcv1,Logistic,20242,47236,0.0015676936220516574,383.746475742,378.35876256,132.006092409,266.2671505736667


==> tables/violations.csv <==
model,rho,method,screened,violations
Least-Squares,0,Hessian,111.72555205047318,0.08149316508937961
Least-Squares,0,Strong,202.57465825446897,0
Least-Squares,0,EDPP,11928.06309148265,0
Least-Squares,0.4,Hessian,103.135,0.0985
Least-Squares,0.4,Strong,238.1115,0
Least-Squares,0.4,EDPP,10561.191,0
Least-Squares,0.8,Hessian,65.774,0.3725
Least-Squares,0.8,Strong,896.594,0.001
Least-Squares,0.8,EDPP,10652.4455,0
Logistic,0,Hessian,102.283,0.0195
Logistic,0,Strong,201.3105,0
Logistic,0.4,Hessian,76.911,0.033
Logistic,0.4,Strong,173.3035,0
Logistic,0.8,Hessian,49.3845,0.051
Logistic,0.8,Strong,296.6695,0

